Learning Sensory-Motor Associations from Demonstration

We propose a method which generates reactive robot behavior learned from human demonstration. In order to do so, we use the Playful programming language which is based on the reactive programming paradigm. This allows us to represent the learned behavior as a set of associations between sensor and motor primitives in a human readable script. Distinguishing between sensor and motor primitives introduces a supplementary level of granularity and more importantly enforces feedback, increasing adaptability and robustness. As the experimental section shows, useful behaviors may be learned from a single demonstration covering a very limited portion of the task space.

==> reviews/icra 2020/reviews.txt <==
Reviewer 2 of ICRA 2020 submission 398

Comments to the author
======================

Summary
This work looks at how a robot could learn a specific
behavior from a single demonstration. The work uses the
Playful system to develop a set of behaviors that the robot
learns from demonstrations. The behaviors can be a
combination of multiple actions that are not constrained to
be sequential but can happen simultaneously. The work shows
through real demonstrations provided users that are not the
authors how a robot can mimic the behavior after seeing one
example of it.

High-level Feedback

Im not as familiar with the space using BT, but overall
the novelty of the work seems right and the related work is
well outlined. I do think that the number of papers in the
LfD section seems a bit light given the length of the
section and the total number of citations overall for this
paper.

The algorithm section of the paper could have a pass for a
bit more clarity. Ive added just a few suggestions in the
detailed feedback, but somehow conveying the higher-level
goal of each step of the algorithm or more visuals on how
each step of the algorithm works would help.

Overall - the generated behaviors from the experiments were
very interesting. It would have been more satisfying to do
a slightly larger experiment with more participants to
truly make it a proper HRI study and would give the results
more impact. This would have allowed for more comparisons
to be made across the group on how the algorithm performs
at. As it stands, it is more of a demonstration of
feasibility as opposed to a thorough study of the
algorithm. Also, it is slightly worrisome that the
visitor seems to be the same person (the author?) which
makes we wonder the generalizability of the work to other
visitors.

(JIM: PLEASE MORE RESULTS 1)

Also, what would have been really interesting is a proper
study comparing this approach with another baseline and
seeing if people could understand the generated motions
better with this approach or some other way to compare this
approach to other LfD motion generation.

Detailed Feedback

Abstract could benefit from more concrete results of what
was achieved in the work

Somewhat nitpicky - but Im not sure I would classify this
work as hybrid control because it has a very specific
definition in the controls community and I would argue that
quite a bit of work has been studied for learning hybrid
control with LfD

Some of the paper is written with very short paragraphs and
it makes the work slightly harder to read (also very minor
and nitpicky)

Section IV.A - the sentence state space of an Hidden
Markov Model was slightly confusing. It could help to have
a more concrete example of that mapping - the example of
ball-look_at didnt help. It took several rereads of the
paragraph to really understand. Maybe something like (e.g.
state 1 would be mapped to head_search, state 2 mapped to
look_at, etc.). You can also add statements like -
intuitively, the first step of the algorithm selects the
most likely sequence of target-primitives that matches the
given demonstration.

(JIM: What? But that sentence is exactly already there...)

IV.B - Binary Classifier - It is unclear to me how this
mapping is learned

(JIM: Haha well it's not!)

Section V: Imit = imitate? Or imitation?

(JIM: Done.)

V.A.2 - please add a comma ->the stand, and a virtual
Without an oxford comma here, it took me a moment to
realize that the third target was the virtually fixed
position

It would be preferable to not rely on color (Fig 1.) to
understand your figures. Also it is usually good practice
to put all information needed to understand your figure in
the figure description. So the comments about what color
refers to what part of the figure should not just be in the
paper text, but be in the Figure text.

(JIM: yes well the colors are what they are but
that's actually a great comment. Done !)

Please provide more details about how these two
demonstrators were recruited (demographics, etc.). From the
video it seems like the same person though is the one being
the visitor? Is this the author? This should be clearly
stated

(JIM: Todo)


Comments on the Video Attachment
================================

Video clearly showed the experiment being run. The video
could have more information about the actual algorithm


Reviewer 4 of ICRA 2020 submission 398

Comments to the author
======================

The work of the authors is very interested. However, it is
not clear why learning of a script from demonstration is
beneficial. There are a lot of other representation methods
that have been widely used. I like the authors idea that
they associate sensory data with motor primitives. However,
more results are needed to prove the robustness of their
approach.

(JIM: PLEASE MORE RESULTS 2)

In detail:

I. Introduction: It is very clearly explained.	Why is the
script creation better than semantic representations which
are used for high-level learning?
II. Related work: Why do you consider advantage the fixed
pre-programmed primitives? There is work from researchers
that have created frameworks that can learn both high-level
BC and primitives.
III. Learning a playful script: The first equation has no
number. What is t, and T? Is it time? what is x? is it
position and velocities? This equation is really not clear.

(JIM: OK wow, I could imagine that this is not clear)

IV. Algorithm: Title is too generic. You should give the
name of the Algorithm.

(JIM: Done) 

Is the sigma at the equation
(section IV-A - please use numbers) the covariance of the
Gaussian?

(JIM: Done)

V. Example: Please rephrase the section's name to Experimental Results. 

(JIM: Done)

Section V-A.2: Grammar error: have to be a associated
to a target for activation.-> delete the a. 

(JIM: Done)

Figure 1 is not clear what the authors try to explain. The
text is also very confusing regarding figure 1.

(JIM: Should be better now)

I was expecting to see a comparison of the method to other
High-level BC approaches. For example, time to generate the
the script against other approaches. Also it should have
been tested to different scenarios to show the association
of sensory data and motor primitives.

(JIM: TODO good point!)

VI. Conclusion: how can you guarantee the robustness of the
method that generated the playful scripts? You only have
one scenario. In order to claim robustness, more scenarios
are needed. 

(JIM: TODO good point!)

Comments on the Video Attachment
================================

The video is very nice and easily understandable.

(JIM: Thanks ;-) !)


Reviewer 5 of ICRA 2020 submission 398

Comments to the author
======================

This paper presents a method for behavior orchestration
from human demonstration, that learns sensory-motor
associations within the form of activation rules.  The
output of the proposed algorithm is an executable Playful
script, where Playful is an interpreter for behavior
orchestration using reactive programming. The goal is to
observe which sensor-motor associations were performed by
the demonstrator and then infer the underlying rules
applied to activate those associations.  The underlying
assumption is that this is part of a more generalizable
strategy that can be learned and repeated by the robot. 
The proposed approach is evaluated on an interaction task
demonstrated by two separate participants.

Overall strengths and suggestions for improvement are
summarized below.

Identified strengths of paper:
+ The problem being addressed is very relevant to the field
of Human-Robot Interaction and appears to be intended for
an interesting application domain, that of social robotics.
+ The experiments show the proposed approach is able to
mimic the strategy of each demonstrator on a simple
interactive behavior, given only one example.


I would suggest that the authors improve their submission,
including the following:
- The primary contribution of this work is in learning
sensory-motor associations for high-level behavior
orchestration.	But isn't this what the literature on task
policy learning focuses on?  E.g. { (Chernova and Veloso,
Interactive Policy Learning, 2009), (Hayes and Scassellati,
Discovering Task Constraints, 2014), (Mohan and Laird,
Learning Goal-Oriented Hierarchical Tasks, 2014), (Niekum
et al, Learning Grounded Finite State Machines from
Unstructured Demos, 2015), (Knoop et al, Automatic robot
programming from learned task abstract knowledge, 2007),
(Nicolescu and Mataric, Natural Methods for Robot Task
Learning, 2003)}.  The aforementioned may have varying
degrees of relevance for the proposed work, and there are
likely more recent references not mentioned.  However, the
more important point is that there is an active body of
research on high-level task learning from demonstration. 
And in fact, the authors contextualize the proposed
approach within the literature on high-level task learning
from demonstration or high level behavior cloning.  Yet,
within that context, it is still unclear to this reviewer
what about the proposed approach is particularly
interesting, provides a new capability, or provides more
expressive power than previous approaches.  In other words,
why use this framework over other approaches for learning
and encoding a task policy or a partial-order task plan? 
What does it afford that others do not?

(JIM: TODO add this state-of-the-art and find strength!)

-  Regarding the experiments.  The behaviors learned seem
specific to the environment and task (primarily all of the
specific values/ranges learned for variable d).  Would a
policy need to be learned in each new environment the robot
enters, even given the same task?  If so, it would be
interesting/useful to consider how behaviors could be
learned in an environment-agnostic way.

(JIM: TODO: Yes!)

-  From reading the manuscript, it is unclear why the
particular experimental task was selected and what the
metrics for task success are.  The video helps make this
more apparent; however, the paper should provide better
context, including what was the hypothesis before running
any experiments? What was the robot's behavior intended to accomplish or elicit?
Even if a visitor walked closer to a stand, how can we be
confident that the robots behavior influenced the
visitors behavior, especially given only two examples of
one task, in the experiments?  And if the visitor did walk
closer to the stand, still what does this mean?  Could the
framework be used for more interesting social tasks,
which have a more clear and transferable goal?
The authors motivate this approach as
being more modular. What learned modules could be
transferred for use in other tasks, environments, or
scenarios?  Could the experiments be used to demonstrate this?

(JIM: TODO: Yes (challenging)!)

-  The use of Playful as an interpreter seems quite
specific, and the proposed approach appears to be
applicable only for this scripting language.  But why is a
Playful script the right representation for encoding task
policies, more generally?  What new contexts, environments,
or tasks is the learned model expected to generalize to? 
What perturbations of the task or environment can it
handle? With that, the authors only validate their approach
on one interaction task, in one environment, using no task
policy learning baselines.  So a key question raised for
this reviewer is, what can we generalize from the
experiment run?  In other words, what are the implications
for the proposed approach, given the experimental findings?

(JIM: TODO: Yes (challenging)!)

-  It is useful to concretely and precisely define all
notation used for Playful, as it still a more recently
introduced framework.  For example, in Equation 1, what
concretely are the activations, a_i?  What is the range of
values they map to?  What is an activation pattern,
continually referenced but not clearly defined?  The
equation at the bottom of the second column on page 3 still
leaves confusion for this reviewer.  The left side is
conditioned upon weight w_i, but where does w_i appear on
right side of the equation?  In fact, weight w does not
appear in any of the equations.  For that matter, neither
do parameters theta, yet these are the parameters being
optimized for by the learning algorithm.  It would provide
more clarity if these were defined explicitly in the
problem formulation.  At the bottom of page 3, it is stated
the approach makes use of the Viterbi algorithm to recover
the most likely sequence of activation W for all
combinations of targets and primitives. But this confused
me. I thought the program being learned was not a sequence,
just a set of parallel activation rules with priorities. 
So why is a sequence of activation W being recovered?  At
the beginning of Section IV.B., it says once the data
points are labeled with target-primitive activation
w_t^i.  Still unclear as to what exactly the labels
are/represent for the binary classifiers?

(JIM: TODO: He didn't get anything...)

Comments on the Video Attachment
================================

Video made the goals of the interaction task more clear. 
Helpful for contextualizing the Experiments section.


Reviewer 8 of ICRA 2020 submission 398

Comments to the author
======================

This paper contributes to a novel approach that generates
reactive robot behaviors learned from human demonstrations.
The authors use Playful, a reactive programming language,
to represent observed demonstrations as an association
between motion and sensory primitives. Unlike previous
work, the novel system does learn not only the activation
rules but also the associations between these rules. These
generated associations are recorded in human-readable and
executable scripts. Due to the bifurcation of primitives in
two formats, sensory and motion, their work can generate
set simple behaviors from a single demonstration in a
minimal portion of task space.

The paper is generally well written, and the experiments
are well conducted. The introduction is the strongest of
all and creates a good impact on the readers. The reported
results and discussions are interesting and explained
properly. The submitted video validates and demonstrates
the work.

However, there are a few grammatical mistakes in the paper,
and these recommendations would strengthen the quality of
the paper. Key points on the grammar
avoid using passive voice.
select any one format for using comma (A, B, and C) or (A,
B and C) and be consistent 
comma and semi-colon are misused in the manuscript
All these recommendations are marked in the attachment.

(JIM: TODO: What attachment?)

In a nutshell, I enjoyed reading the paper as it contains
an in-depth explanation of the undertaken approach.
Nevertheless, the comments mentioned above are recommended
before making the final submission. 

Comments on the Video Attachment
================================

The video is well made and does not require any major
edits. 



